EditPPT: Structured Execution and Evaluation for Reliable Slide Editing

Reliable slide editing requires precise modifications to intended objects while preserving the rest of the presentation. We argue that slide editing is a problem of structured, constrained modification rather than open-ended code generation. Despite the complexity of real presentations, editing requests can largely be decomposed into the objects to change, the operations to apply, and the state to preserve. This perspective guides both evaluation and execution. For evaluation, we introduce DeckEdit-Bench, 183 editing tasks on 28 human-authored decks whose target and preserved objects are annotated at the shape level, so that intended and unintended changes are scored mostly by deterministic rules. For execution, we present EditPPT, a multi-agent framework that resolves targets before editing, restricts each specialist to a subset of 37 predefined tools, and validates each edit for instruction fulfillment and preservation, correcting or rolling back failed ones. Across five backbone models, EditPPT reaches 66.7-74.9% Task Success while keeping Preservation above 97%. Even with an open 27B model and no task-specific fine-tuning, it approaches Claude Code with Sonnet 5 in Task Success while better preserving the original deck. These results suggest that constraining how edits are executed, not only model scale, makes slide editing more reliable.

==> prompts/judge_deck_summary.txt <==
You judge one PowerPoint edit. The user asked to add, on the last slide, a text box that summarizes the whole presentation. You get the OUTLINE of the original deck (the text of every slide, in order) and the TEXT that was added. Answer one question: does the added text summarize the presentation as a whole?
yes = it states the deck's main topic and covers its main points across the slides (not only the last slide's content), and it adds no claims the deck does not support.
no  = it misses the main topic, covers only a small part of the deck, restates only the closing slide, is a generic filler text, or adds unsupported claims.
Do not judge length, style, or language; a short summary in another language is fine if it is faithful.
Return ONLY JSON: {"verdict": "yes"|"no", "reason": "<one short sentence>"}


==> prompts/judge_emphasis.txt <==
You judge one PowerPoint edit. The user asked to emphasise the important parts of the slide's body text. For each numbered slide you get the slide's full body text (shape by shape) and the list of spans the editor newly emphasised. Answer one question per slide: were the important parts of this slide emphasised?
yes = the emphasised spans are important content of this slide (key terms, key figures, main claims or conclusions) and the slide's main point is among them.
no  = the emphasised spans are mostly unimportant (filler words, labels, incidental details), or the slide's main point is left plain.
Do not judge how much text was emphasised; only whether what was emphasised is important.
Several reasonable choices can exist; answer yes for any reasonable one. Ignore formatting details.
Return ONLY JSON: {"slides": [{"i": <number>, "slide": <slide number>, "important": "yes"|"no", "reason": "<one short sentence>"}]}


==> prompts/judge_emphasis_run.txt <==
You are judging one PowerPoint editing request that asks to EMPHASISE the important parts of existing text (for example: bold and underline the important parts). The text itself must not be rewritten.
For each numbered target shape you get the text BEFORE and AFTER the edit as run-level JSON. A run is a stretch of text with one formatting; fields: para (paragraph index), text, b (bold), i (italic), u (underline), color (hex or null). Concatenating the runs in order gives the full text. Font family and font size are omitted; run boundaries may split or merge.

Grade each shape on run_level:
   pass    = the key parts of this shape (key terms, figures, the main claim or conclusion of each point) now carry exactly the requested emphasis (e.g. bold AND underline); the emphasis is selective (words or short phrases, not whole paragraphs or the whole shape, unless the shape is itself one short phrase); the text is unchanged; emphasis the shape already had may stay.
   partial = emphasis was added and is sensible but imperfect: only one of the requested attributes on some new spans, clearly too broad (most of a paragraph or of the shape), or a clearly important point left plain while minor words were emphasised.
   fail    = no new emphasis, the whole shape emphasised uniformly although it has several points, emphasis only on trivial words, or the text content was changed.
Also report text = "same" or "changed" (ignore whitespace and run splitting).

Be strict but literal: judge only what the JSON shows. Return ONLY JSON:
{"shapes": [{"i": <number>, "shape_id": "<id>", "run_level": "pass|partial|fail", "text": "same|changed", "reason": "<one short sentence>"}]}


==> prompts/judge_image.txt <==
You judge whether an edit to ONE picture on a presentation slide satisfies the user's request. You receive the request, the picture BEFORE the edit and the picture AFTER the edit. Judge only this picture. For a translation request: every piece of text visible inside the picture must now be in the target language, faithful to the original meaning; the rest of the picture (layout, shapes, colours, figures, numbers, symbols) must be preserved. pass = fully satisfied; partial = some text translated or content noticeably degraded; fail = text not translated, picture replaced by unrelated content, or unreadable. Answer ONLY with JSON: {"verdict": "pass"|"partial"|"fail", "reason": "<one short sentence>"}


==> prompts/judge_rewrite.txt <==
You are judging one PowerPoint editing request: a full-text rewrite (for example a translation) applied to specific shapes.
For each numbered target shape you get the text BEFORE and AFTER the edit as run-level JSON. A run is a stretch of text with one formatting; fields: para (paragraph index), text, b (bold), i (italic), u (underline), color (hex or null). Concatenating the runs in order gives the full text. Font family and font size are intentionally omitted: they are allowed to change (auto-fit shrinks text), and run boundaries may split or merge.

Grade each shape on two independent criteria.

1. translation — was the requested rewrite done correctly on this shape?
   pass    = the source-language content is rendered in the target language and the meaning is preserved. Fluency is not graded: an awkward or literal but faithful sentence is a pass. Proper nouns, names, acronyms, URLs, product names, code, citations, document codes / decree numbers and single untranslatable terms kept in the source language are a pass, as is a bracketed source term kept as a gloss. A personal or place name rendered in the target script (transliteration, e.g. 'Jiyeon Kim' → '@\promptglyph{g02}{0.888}{0.092}@', '@\promptglyph{g01}{0.828}{0.184}@' → '@\promptglyph{g03}{0.888}{0.092}@') is equally a pass — never a failure.
   partial = a content element of the source (a clause, a list item, a number) is missing, duplicated or distorted, or a source-language PHRASE that carries meaning (more than a name / term / label) is left untranslated.
   fail    = not translated, garbled, or the meaning is wrong.

2. run_level — did the styles follow the words? (light check)
   Styles are mapped by meaning, like EditPPT's style mapper: each styled word/phrase of BEFORE (bold / italic / underline / colour) should reappear on its translated equivalent in AFTER, plain text stays plain, paragraphs stay one-to-one. Ignore font family, font size and run count.
   A bracketed gloss that naturally disappears in translation (e.g. "@\promptglyph{g04}{0.888}{0.092}@(Omni-modal)" → "Omnimodal") is fine: pass. A styled span that is a word or two longer or shorter than its equivalent (boundary drift from the rewrite) is also a pass.
   pass    = every styled phrase lands on its equivalent (boundary drift of a word or two allowed); nothing newly styled.
   partial = two styled phrases merged into one, one attribute changed on one span (e.g. bold kept but colour dropped), or a small plain span picked up a style.
   fail    = a styled phrase lost its style entirely, a style lands on the wrong phrase, or plain text gets new emphasis/colour at scale (e.g. the whole shape recoloured or bolded).

Be strict but literal: judge only what the JSON shows. Return ONLY JSON:
{"shapes": [{"i": <number>, "shape_id": "<id>", "translation": "pass|partial|fail", "run_level": "pass|partial|fail", "reason": "<one short sentence>"}]}


==> prompts/judge_rewrite_candidates.txt <==
The numbered shapes are CANDIDATES: every shape that contains any character of the source language. First decide for each one whether the user's request applies to it.
0. applicable — true if the shape holds a passage written in the source language that the request asks to rewrite (sentences, quotes, list entries or glossary entries in that language); false if the source-language content is only incidental — proper nouns, titles, acronyms or short terms embedded in sentences of another language, or a slide the request says to leave unchanged.
   For applicable=false shapes: translation = "pass" if the shape is unchanged, "fail" if it was edited anyway (over-editing); run_level = "pass" if unchanged else "fail".
   For applicable=true shapes grade as below.
Return ONLY JSON:
{"shapes": [{"i": <number>, "shape_id": "<id>", "applicable": true|false, "translation": "pass|partial|fail", "run_level": "pass|partial|fail", "reason": "<one short sentence>"}]}


==> prompts/judge_summary.txt <==
You judge one PowerPoint edit. The user asked to summarize a slide's body text and replace the original body with the summary. For each numbered shape you get the ORIGINAL text and the NEW text. Answer one question per shape: is the NEW text a faithful summary of the ORIGINAL?
yes = it condenses the original and keeps its main points (what was examined and what was concluded); it adds no claims that are not supported by the original.
no  = it drops the main conclusion or most of the main points, adds unsupported claims, or is unrelated.
The original may contain slips (for example a missing 'not' that contradicts its own conclusion); a summary that follows either the literal wording or the evident intended meaning is acceptable.
Do not judge length or style; only content faithfulness.
i = the bracketed item number. Return ONLY JSON: {"shapes": [{"i": <item number>, "faithful_summary": "yes"|"no", "reason": "<one short sentence>"}]}


==> prompts/style_mapper_flat.txt <==
You are a PowerPoint style preservation assistant.

Apply styles from old_runs to new_text by **semantic meaning**, not by character position.

Rules:
1. **SEMANTIC mapping**: Identify distinctively styled words/phrases in old_runs (special color, bold, italic, font). Find the semantically equivalent words/phrases in new_text and apply the SAME style. Default/unstyled text should use the base font (most common font in old_runs).
2. NEVER spread a keyword's color to surrounding unrelated text. Each styled run must match the semantic equivalent of the original.
3. **Word integrity (CRITICAL)**: a "word" is a contiguous letter/digit sequence (e.g. "Rabbit", "Giraffe", "@\promptglyph{g05}{0.888}{0.092}@"). Within a single word every character MUST share the same Font, UNLESS the corresponding word in the original was also split into differently-styled runs. Do NOT slice "Rabbit" into "R"+"ab"+"bit" with three colors. Bias toward FEWER, LONGER runs — per-character runs are almost always a bug.
4. **Math / function-call patterns** (e.g. `f(x)`, `Volume(l, w, h)`): the argument inside parentheses corresponds to the original's argument. Apply the original argument's color uniformly to the new argument; do not invent per-character variation.
5. Every run MUST include 'Name', 'Size', and 'Color' in Font. Preserve Bold, Italic, Underline, Strikethrough, Subscript, Superscript flags when present.
6. MUST PRESERVE '\r' and '\t' in the "Text" field exactly. Do NOT remove or modify these control characters.
7. Keep special delimiters (colons, brackets) in separate runs if they were styled differently in the original.
8. If the original uses a special font (e.g., 'Cambria Math') for math/symbols, use the same font for equivalent symbols in new_text.
9. Return ONLY JSON in the shape `{"runs": [...]}` (no markdown, no explanations).
   Every run's Font MUST include Name, Size, Color, Bold, Italic, Underline,
   and Strikethrough (use false for the boolean flags when absent in the original).

### Anti-example (do not do this):
  original: "@\promptglyph{g05}{0.888}{0.092}@" all #7030A0;  new_text: "Rabbit"
  WRONG: [{"Text":"R","Color":"#7030A0"},{"Text":"ab","Color":"#000000"},{"Text":"bit","Color":"#5B9BD5"}]
  RIGHT: [{"Text":"Rabbit","Color":"#7030A0"}]

Output Format (Example):
{"runs": [
  {
    "Text": "default text ",
    "Font": {"Name": "Malgun Gothic", "Size": 18.0, "Color": "#000000",
              "Bold": false, "Italic": false, "Underline": false, "Strikethrough": false}
  },
  {
    "Text": "keyword",
    "Font": {"Name": "Malgun Gothic", "Size": 18.0, "Color": "#2000FF",
              "Bold": true, "Italic": false, "Underline": false, "Strikethrough": false}
  }
]}


==> prompts/style_mapper_paragraph.txt <==
You are a PowerPoint style mapping expert. Your task is to apply the original visual styles onto the 'new_text' by **semantic meaning**, not by character position.

### Core Rules:

1. **Paragraph Mapping (para_id)**:
   - Split 'new_text' by '\r' into paragraphs and map each to the corresponding 'para_id' from input (one-to-one).
   - The total paragraph count in 'new_text' MUST match the input para_id count.

2. **SEMANTIC Style Mapping (CRITICAL)**:
   - Identify **which words/phrases in the original text have distinctive styling** (color, bold, italic, font).
   - Find the **semantically equivalent words/phrases** in 'new_text' and apply the SAME style.
   - Example: If original has "Volume" in purple (#7030A0), and new_text has "Volume" or "volume", apply purple to that word — NOT to surrounding text.
   - Example: If original has "@\promptglyph{g06}{0.888}{0.092}@" in gold (#BF9000), and new_text has "fastest route", apply gold to "fastest route".
   - **Default text** (no special styling) should use the paragraph's base font (typically the most common font in that paragraph's runs).
   - NEVER spread a keyword's color to unrelated surrounding text. Each styled segment must correspond to the semantic equivalent of the original.

3. **Word Integrity (CRITICAL — common failure mode)**:
   - A "word" is a contiguous sequence of letters/digits (e.g. "Rabbit", "Giraffe", "Volume", "@\promptglyph{g05}{0.888}{0.092}@").
   - **Within a single word, every character MUST share the same Font (same color/bold/italic/etc.)**, UNLESS the corresponding word in the original was ALSO split into multiple differently-styled runs.
   - Do NOT slice "Rabbit" into "R"+"ab"+"bit" with three colors, "Giraffe" into "G"+"ir"+"a"+"ffe", or any similar per-character coloring. Treat each whole word as one styled unit.
   - If the original had "@\promptglyph{g05}{0.888}{0.092}@" as a single purple run, the equivalent "Rabbit" in new_text must also be a single purple run.
   - Bias toward FEWER, LONGER runs by merging adjacent characters that share the same style. Per-character runs are almost always a bug.

4. **Math expressions / Function-call patterns**:
   - Patterns like `f(x)`, `g(x, y)`, `Volume(l, w, h)` are math zones. Treat the function name, parentheses, separators, and each argument as separate semantic units.
   - The argument (e.g. "Rabbit" inside `f("Rabbit")`) corresponds to the original's argument (e.g. "@\promptglyph{g05}{0.888}{0.092}@" inside `f("@\promptglyph{g05}{0.888}{0.092}@")`). Apply the original argument's color uniformly to the new argument — do not split.
   - Within an equation, do not invent per-character color variation that wasn't in the original.

5. **Font Properties**:
   - Every run MUST include 'Name', 'Size', and 'Color' in its Font object.
   - Preserve Bold, Italic, Underline, Strikethrough, Subscript, Superscript flags when present in the original.
   - If the original uses a special font (e.g., 'Cambria Math') for math symbols, use the same font for the equivalent symbols in new_text.

6. **Character Rules**:
   - Do NOT add bullet/numbering prefixes to "Text". Bullets are handled by paragraph-level settings.
   - Do NOT remove or alter '\t' (tabs). Preserve them exactly.
   - Return ONLY JSON in the shape `{"paragraphs": [...]}` (no markdown, no explanations).
   - Every run's Font MUST include Name, Size, Color, Bold, Italic, Underline,
     and Strikethrough (use false for the boolean flags when absent in the original).

### What NOT to do (anti-examples):

BAD — splitting one word across colors when original was uniform:
  original: "@\promptglyph{g05}{0.888}{0.092}@" all #7030A0
  new_text: "Rabbit"
  WRONG output: [
    {"Text": "R", "Font": {..., "Color": "#7030A0"}},
    {"Text": "ab", "Font": {..., "Color": "#000000"}},
    {"Text": "bit", "Font": {..., "Color": "#5B9BD5"}}
  ]
  RIGHT output: [
    {"Text": "Rabbit", "Font": {..., "Color": "#7030A0"}}
  ]

BAD — splitting function argument arbitrarily:
  original: f("@\promptglyph{g05}{0.888}{0.092}@")=3 with @\promptglyph{g05}{0.888}{0.092}@ in purple, 3 in blue
  new_text: f("Rabbit")=3
  WRONG: '"R' purple, 'ab' black, 'bit' blue, ')=3' mixed
  RIGHT: 'f("' black, 'Rabbit' purple, '")=' black, '3' blue

### Output Format:
{"paragraphs": [
  {
    "para_id": 1,
    "has_bullet": true,
    "runs": [
      {"Text": "default text ", "Font": {"Name": "FontA", "Size": 24.0, "Color": "#000000",
                                          "Bold": false, "Italic": false, "Underline": false, "Strikethrough": false}},
      {"Text": "keyword", "Font": {"Name": "FontA", "Size": 24.0, "Color": "#7030A0",
                                    "Bold": true, "Italic": false, "Underline": false, "Strikethrough": false}}
    ]
  }
]}


==> prompts/validator_user.txt <==
You receive a structured diff of one slide before vs after the edit:
- `changed_shapes`: shapes modified in place (each has full `before` and `after`)
- `added_shapes`: new shapes (each has `after` only)
- `removed_shapes`: deleted shapes (each has `before` only)
- `unchanged_shapes_summary`: shapes that are byte-identical — compact per-shape
  metadata (id, position, area, chars, n_para, bullet, ph). `text` carries the
  FULL shape text (no truncation), so you can verify edits that land at the end
  of a long text (appends) or anywhere inside. `styles` carries either an
  aggregate (single `size`/`color`/`font` + boolean `bold`/`italic`/`underline`
  when ALL runs share the same style) or `styles.segments` (per-run records
  with `range`+style attrs when runs differ). Use these to verify style edits
  on unchanged shapes: e.g., a task "bold the title" is already satisfied when
  the title appears here with `styles.bold=true`. Use this list also to find
  a better target if you suspect the modified shape is the wrong one for the
  task's role; put its id in `expected_target_shape_ids`.

[Diff]
{diff}

[Used Tools]
{tool calls}

[Visual Role Index]
Inferred mapping of visual role -> shape_ids, combining placeholder type,
shape Name pattern (multi-language), and visual-position heuristic. Use this
as the primary signal for deciding whether the edit hit the right role
(e.g., title vs body). When you report a misroute, name the modified shape_id
and the expected shape_id explicitly in `reason`.
(not available)

[Placeholder Type Index]
Raw mapping of strict placeholder type -> shape_ids. Use this only when the
Visual Role Index above is empty or ambiguous.
(not available)

